Influence of Layer Slipping on Adsorption of Light Gases in Covalent Organic Frameworks: A Combined Experimental and Computational Study

Sorption of gases in micro- and mesoporous materials is typically interpreted on the basis of idealized structural models where real structure effects such as defects and disorder are absent. For covalent organic frameworks (COFs) significant discrepancies between measured and simulated adsorption isotherms are often reported but rarely traced back to their origins. This is because little is known about the real structure of COFs and its effect on the sorption properties of these materials. In the present work molecular simulations are used to obtain adsorption isotherms of argon, nitrogen, and carbon dioxide in the COF-LZU1 at various temperatures. The (perfect) model COF has a BET surface that is higher than the experimental BET surface by a factor of approximately 1.33, suggesting defects or inclusions are present in the real structure. We find that the saturation adsorption loading of small gaseous species in COF-LZU1, as determined from grand canonical Monte Carlo simulations, is also higher by approximately the same factor compared to the experimental saturation loading. The influence of interlayer slipping on the shape of the adsorption isotherm and the adsorption capacity is studied. Comparison between simulation and experiment at lower loadings suggests the layers to be shifted instead of perfectly eclipsed. The sensitivity of the adsorption isotherms in this regime towards the underlying framework topology shows that real structure effects have significant influence on the gas uptake. Accounting for layer slipping is important to applications such as catalysis, gas storage and separation.

==> plots_new/eclipsed.tikz <==
\begin{tikzpicture}
    %cheating to make subfigures equally
    \draw [very thick,white](1.2+3,8-6) arc[start angle=0, end angle=237.5,radius=1.2cm];
    \draw [very thick,white](1.2+3,8-6) arc[start angle=0, end angle=-57.5,radius=1.2cm];
    
    \draw [very thick,white](1.2+3,6-6) arc[start angle=0, end angle=57.5,radius=1.2cm];
    \draw [very thick,white](-1.2+3,6-6) arc[start angle=180, end angle=122.5,radius=1.2cm];
    %end cheating

    %row 1 thick lines
    \draw [very thick](1.2,8) arc[start angle=0, end angle=237.5,radius=1.2cm];
    \draw [very thick](1.2,8) arc[start angle=0, end angle=-57.5,radius=1.2cm];
    
    \draw [very thick](1.2,6) arc[start angle=0, end angle=57.5,radius=1.2cm];
    \draw [very thick](1.2,6) arc[start angle=0, end angle=-57.5,radius=1.2cm];
    \draw [very thick](-1.2,6) arc[start angle=180, end angle=237.5,radius=1.2cm];
    \draw [very thick](-1.2,6) arc[start angle=180, end angle=122.5,radius=1.2cm];
    
    \draw [very thick](1.2,4) arc[start angle=0, end angle=57.5,radius=1.2cm];
    \draw [very thick](1.2,4) arc[start angle=0, end angle=-57.5,radius=1.2cm];
    \draw [very thick](-1.2,4) arc[start angle=180, end angle=237.5,radius=1.2cm];
    \draw [very thick](-1.2,4) arc[start angle=180, end angle=122.5,radius=1.2cm];
    
    \draw [very thick](0,0.8) arc[start angle=270, end angle=122.5,radius=1.2cm];
    \draw [very thick](0,0.8) arc[start angle=270, end angle=360,radius=1.2cm];
    \draw [very thick](1.2,2) arc[start angle=0, end angle=57.5,radius=1.2cm];
    
    %row 1 dashed
    \draw [very thick,dashed](0,10.2) arc[start angle=90, end angle=130,radius=2.4cm];
    \draw [very thick,dashed](0,10.2) arc[start angle=90, end angle=50,radius=2.4cm];
    
    %row 2 dashed
    \draw [very thick,dashed](3,10.2) arc[start angle=90, end angle=130,radius=2.4cm];
    \draw [very thick,dashed](3,10.2) arc[start angle=90, end angle=50,radius=2.4cm];
    
    %row 3 dashed
    \draw [very thick,dashed](6,10.2) arc[start angle=90, end angle=130,radius=2.4cm];
    \draw [very thick,dashed](6,10.2) arc[start angle=90, end angle=50,radius=2.4cm];
    
    %row 2 thick lines
    \draw [very thick](1.2+3,8) arc[start angle=0, end angle=237.5,radius=1.2cm];
    \draw [very thick](1.2+3,8) arc[start angle=0, end angle=-57.5,radius=1.2cm];
    
    \draw [very thick](1.2+3,6) arc[start angle=0, end angle=57.5,radius=1.2cm];
    \draw [very thick](1.2+3,6) arc[start angle=0, end angle=-57.5,radius=1.2cm];
    \draw [very thick](-1.2+3,6) arc[start angle=180, end angle=237.5,radius=1.2cm];
    \draw [very thick](-1.2+3,6) arc[start angle=180, end angle=122.5,radius=1.2cm];
    
    \draw [very thick](1.2+3,4) arc[start angle=0, end angle=57.5,radius=1.2cm];
    \draw [very thick](1.2+3,4) arc[start angle=0, end angle=-57.5,radius=1.2cm];
    \draw [very thick](-1.2+3,4) arc[start angle=180, end angle=237.5,radius=1.2cm];
    \draw [very thick](-1.2+3,4) arc[start angle=180, end angle=122.5,radius=1.2cm];
    
    \draw [very thick](0+3,0.8) arc[start angle=270, end angle=122.5,radius=1.2cm];
    \draw [very thick](0+3,0.8) arc[start angle=270, end angle=360,radius=1.2cm];
    \draw [very thick](1.2+3,2) arc[start angle=0, end angle=57.5,radius=1.2cm];
    
    %row 3 thick lines
    \draw [very thick](1.2+6,8) arc[start angle=0, end angle=237.5,radius=1.2cm];
    \draw [very thick](1.2+6,8) arc[start angle=0, end angle=-57.5,radius=1.2cm];
    
    \draw [very thick](1.2+6,6) arc[start angle=0, end angle=57.5,radius=1.2cm];
    \draw [very thick](1.2+6,6) arc[start angle=0, end angle=-57.5,radius=1.2cm];
    \draw [very thick](-1.2+6,6) arc[start angle=180, end angle=237.5,radius=1.2cm];
    \draw [very thick](-1.2+6,6) arc[start angle=180, end angle=122.5,radius=1.2cm];
    
    \draw [very thick](1.2+6,4) arc[start angle=0, end angle=57.5,radius=1.2cm];
    \draw [very thick](1.2+6,4) arc[start angle=0, end angle=-57.5,radius=1.2cm];
    \draw [very thick](-1.2+6,4) arc[start angle=180, end angle=237.5,radius=1.2cm];
    \draw [very thick](-1.2+6,4) arc[start angle=180, end angle=122.5,radius=1.2cm];
    
    \draw [very thick](0+6,0.8) arc[start angle=270, end angle=122.5,radius=1.2cm];
    \draw [very thick](0+6,0.8) arc[start angle=270, end angle=360,radius=1.2cm];
    \draw [very thick](1.2+6,2) arc[start angle=0, end angle=57.5,radius=1.2cm];
    %grid
    %\draw[step=0.2cm,gray,very thin] (0,0) grid (10,10);
    %\draw[step=1.0cm,gray,very thick] (0,0) grid (10,10);
\end{tikzpicture}


==> plots_new/shifted.tikz <==

    \begin{tikzpicture}
        %row 1 thick lines
        \draw [very thick](1.2,8) arc[start angle=0, end angle=237.5,radius=1.2cm];
        \draw [very thick](1.2,8) arc[start angle=0, end angle=-57.5,radius=1.2cm];
        
        \draw [very thick](1.2,6) arc[start angle=0, end angle=57.5,radius=1.2cm];
        \draw [very thick](1.2,6) arc[start angle=0, end angle=-57.5,radius=1.2cm];
        \draw [very thick](-1.2,6) arc[start angle=180, end angle=237.5,radius=1.2cm];
        \draw [very thick](-1.2,6) arc[start angle=180, end angle=122.5,radius=1.2cm];
        
        \draw [very thick](1.2,4) arc[start angle=0, end angle=57.5,radius=1.2cm];
        \draw [very thick](1.2,4) arc[start angle=0, end angle=-57.5,radius=1.2cm];
        \draw [very thick](-1.2,4) arc[start angle=180, end angle=237.5,radius=1.2cm];
        \draw [very thick](-1.2,4) arc[start angle=180, end angle=122.5,radius=1.2cm];
        
        \draw [very thick](0,0.8) arc[start angle=270, end angle=122.5,radius=1.2cm];
        \draw [very thick](0,0.8) arc[start angle=270, end angle=360,radius=1.2cm];
        \draw [very thick](1.2,2) arc[start angle=0, end angle=57.5,radius=1.2cm];
        
        %row 1 dashed lines
        \draw [very thick,dashed](2.4,8) arc[start angle=0, end angle=205,radius=2.4cm];
        \draw [very thick,dashed](2.4,8) arc[start angle=0, end angle=-25,radius=2.4cm];
        
        \draw [very thick,dashed](2.4,6) arc[start angle=0, end angle=25,radius=2.4cm];
        \draw [very thick,dashed](2.4,6) arc[start angle=0, end angle=-25,radius=2.4cm];
        \draw [very thick,dashed](2.4,6) arc[start angle=0, end angle=25,radius=2.4cm];
        \draw [very thick,dashed](2.4,6) arc[start angle=0, end angle=-25,radius=2.4cm];
        
        \draw [very thick,dashed](-2.4,6) arc[start angle=180, end angle=205,radius=2.4cm];
        \draw [very thick,dashed](-2.4,6) arc[start angle=180, end angle=155,radius=2.4cm];
        
        \draw [very thick,dashed](-2.4,4) arc[start angle=180, end angle=155,radius=2.4cm];
        
        \draw [very thick,dashed](2.375,4.07) arc[start angle=2, end angle=25,radius=2.4cm];
        
        %row 2 dashed
        \draw [very thick,dashed](3,4.2) arc[start angle=90, end angle=105,radius=2.4cm];
        \draw [very thick,dashed](3,4.2) arc[start angle=90, end angle=75,radius=2.4cm];
                
        %row 2 thick
        \draw [very thick](1.2+3,8-6) arc[start angle=0, end angle=237.5,radius=1.2cm];
        \draw [very thick](1.2+3,8-6) arc[start angle=0, end angle=-57.5,radius=1.2cm];
        
        \draw [very thick](1.2+3,6-6) arc[start angle=0, end angle=57.5,radius=1.2cm];
        \draw [very thick](-1.2+3,6-6) arc[start angle=180, end angle=122.5,radius=1.2cm];
        
        %grid
        %\draw[step=0.2cm,gray,very thin] (0,0) grid (10,10);
        %\draw[step=1.0cm,gray,very thick] (0,0) grid (10,10);
        
        %row 3 dashed lines
        \draw [very thick,dashed](2.4+6,8) arc[start angle=0, end angle=205,radius=2.4cm];
        \draw [very thick,dashed](2.4+6,8) arc[start angle=0, end angle=-25,radius=2.4cm];
        
        \draw [very thick,dashed](2.4+6,6) arc[start angle=0, end angle=25,radius=2.4cm];
        \draw [very thick,dashed](2.4+6,6) arc[start angle=0, end angle=-25,radius=2.4cm];
        \draw [very thick,dashed](2.4+6,6) arc[start angle=0, end angle=25,radius=2.4cm];
        \draw [very thick,dashed](2.4+6,6) arc[start angle=0, end angle=-25,radius=2.4cm];
        
        \draw [very thick,dashed](-2.4+6,6) arc[start angle=180, end angle=205,radius=2.4cm];
        \draw [very thick,dashed](-2.4+6,6) arc[start angle=180, end angle=155,radius=2.4cm];
        
        \draw [very thick,dashed](-2.4+6,4.075) arc[start angle=178, end angle=155,radius=2.4cm];
        
        \draw [very thick,dashed](2.375+6,4.07) arc[start angle=2, end angle=25,radius=2.4cm];
        
        %row 3        
        \draw [very thick](1.2+6,8) arc[start angle=0, end angle=237.5,radius=1.2cm];
        \draw [very thick](1.2+6,8) arc[start angle=0, end angle=-57.5,radius=1.2cm];
        
        \draw [very thick](1.2+6,6) arc[start angle=0, end angle=57.5,radius=1.2cm];
        \draw [very thick](1.2+6,6) arc[start angle=0, end angle=-57.5,radius=1.2cm];
        \draw [very thick](-1.2+6,6) arc[start angle=180, end angle=237.5,radius=1.2cm];
        \draw [very thick](-1.2+6,6) arc[start angle=180, end angle=122.5,radius=1.2cm];
        
        \draw [very thick](1.2+6,4) arc[start angle=0, end angle=57.5,radius=1.2cm];
        \draw [very thick](1.2+6,4) arc[start angle=0, end angle=-57.5,radius=1.2cm];
        \draw [very thick](-1.2+6,4) arc[start angle=180, end angle=237.5,radius=1.2cm];
        \draw [very thick](-1.2+6,4) arc[start angle=180, end angle=122.5,radius=1.2cm];
        
        \draw [very thick](0+6,0.8) arc[start angle=270, end angle=122.5,radius=1.2cm];
        \draw [very thick](0+6,0.8) arc[start angle=270, end angle=360,radius=1.2cm];
        \draw [very thick](1.2+6,2) arc[start angle=0, end angle=57.5,radius=1.2cm];
        
    \end{tikzpicture}
